Factorized Binary Search: change point detection in the network structure of multivariate high-dimensional time series

Functional magnetic resonance imaging (fMRI) time series data presents a unique opportunity to understand the behavior of temporal brain connectivity, and models that uncover the complex dynamic workings of this organ are of keen interest in neuroscience. We are motivated to develop accurate change point detection and network estimation techniques for high-dimensional whole-brain fMRI data. To this end, we introduce factorized binary search (FaBiSearch), a novel change point detection method in the network structure of multivariate high-dimensional time series in order to understand the large-scale characterizations and dynamics of the brain. FaBiSearch employs non-negative matrix factorization, an unsupervised dimension reduction technique, and a new binary search algorithm to identify multiple change points. In addition, we propose a new method for network estimation for data between change points. We seek to understand the dynamic mechanism of the brain, particularly for two fMRI data sets. The first is a resting-state fMRI experiment, where subjects are scanned over three visits. The second is a task-based fMRI experiment, where subjects read Chapter 9 of Harry Potter and the Sorcerer's Stone. For the resting-state data set, we examine the test-retest behavior of dynamic functional connectivity, while for the task-based data set, we explore network dynamics during the reading and whether change points across subjects coincide with key plot twists in the story. Further, we identify hub nodes in the brain network and examine their dynamic behavior. Finally, we make all the methods discussed available in the R package fabisearch on CRAN.

==> tables/HPcpt.csv <==
"subject","time"
1,78
1,133
1,183
1,233
1,283
1,399
1,458
1,518
1,569
1,636
1,752
1,846
1,896
1,1043
1,1135
1,1196
1,1246
2,60
2,132
2,182
2,275
2,414
2,505
2,564
2,617
2,751
2,806
2,883
2,1030
2,1085
2,1143
2,1193
2,1243
2,1294
3,76
3,143
3,196
3,261
3,412
3,463
3,563
3,622
3,751
3,806
3,899
3,1030
3,1095
3,1154
3,1251
4,61
4,121
4,189
4,241
4,399
4,463
4,513
4,563
4,636
4,782
4,832
4,882
4,1030
4,1084
4,1134
4,1190
4,1240
4,1295
5,110
5,164
5,214
5,264
5,400
5,450
5,509
5,559
5,623
5,782
5,845
5,895
5,1030
5,1107
5,1157
5,1218
5,1268
6,60
6,137
6,283
6,443
6,510
6,585
6,636
6,788
6,871
6,1030
6,1125
6,1205
6,1266
7,60
7,116
7,166
7,264
7,434
7,493
7,585
7,636
7,752
7,852
7,906
7,1059
7,1109
7,1159
7,1228
7,1281
8,88
8,142
8,221
8,281
8,435
8,533
8,583
8,635
8,751
8,801
8,885
8,1031
8,1081
8,1147
8,1227
8,1277


==> tables/gordon2table.csv <==
"subject","time"
1,50
1,130
2,62
2,147
3,63
3,114
4,74
4,136
5,68
5,140
6,50
6,147
7,74
7,147
8,62
8,147
9,64
9,131
10,67
10,117
11,99
12,50
12,135
13,62
13,147
14,81
14,135
15,50
15,101
16,54
16,104
17,50
17,121
18,75
18,125
19,86
19,136
20,78
20,129
21,78
21,128
22,50
22,121
23,63
23,113
24,50
24,100
25,91
25,141


==> tables/gordon3table.csv <==
"subject","time"
1,62
1,137
2,97
2,147
3,86
3,147
4,51
4,101
5,97
5,147
6,65
6,130
7,98
8,79
8,129
9,85
9,147
10,68
10,118
11,50
11,111
12,57
12,111
13,86
13,136
14,60
14,110
15,68
15,145
16,87
16,137
17,50
17,108
18,50
18,141
19,76
19,147
20,67
20,121
21,53
21,106
22,60
22,141
23,50
24,90
24,140
25,73
25,123

